PGTask: Introducing the Task of Profile Generation from Dialogues

Recent approaches have attempted to personalize dialogue systems by leveraging profile information into models. However, this knowledge is scarce and difficult to obtain, which makes the extraction/generation of profile information from dialogues a fundamental asset. To surpass this limitation, we introduce the Profile Generation Task (PGTask). We contribute with a new dataset for this problem, comprising profile sentences aligned with related utterances, extracted from a corpus of dialogues. Furthermore, using state-of-the-art methods, we provide a benchmark for profile generation on this novel dataset. Our experiments disclose the challenges of profile generation, and we hope that this introduces a new research direction.

==> points.csv <==
0.5;7.199164896871963e-05
0.501;0.00027896763975378855
0.502;0.0003149634642381484
0.503;0.00018897807854288904
0.504;0.00024297181526942874
0.505;0.00029696555199596847
0.506;0.0003239624203592383
0.507;0.0002699686836326986
0.508;0.00020697599078506893
0.509;0.00029696555199596847
0.51;0.00029696555199596847
0.511;0.0003329613764803283
0.512;0.0002519707713905187
0.513;0.00028796659587487853
0.514;0.00029696555199596847
0.515;0.00017997912242179908
0.516;0.00022497390302724885
0.517;0.0003239624203592383
0.518;0.00028796659587487853
0.519;0.00020697599078506893
0.52;0.0002519707713905187
0.521;0.00022497390302724885
0.522;0.00029696555199596847
0.523;0.00026096972751160863
0.524;0.00022497390302724885
0.525;0.0003149634642381484
0.526;0.0003329613764803283
0.527;0.0002699686836326986
0.528;0.0002159749469061589
0.529;0.00035095928872250817
0.53;0.00022497390302724885
0.531;0.00029696555199596847
0.532;0.0002339728591483388
0.533;0.0002699686836326986
0.534;0.0003149634642381484
0.535;0.0002339728591483388
0.536;0.00024297181526942874
0.537;0.00027896763975378855
0.538;0.00028796659587487853
0.539;0.0002159749469061589
0.54;0.0003329613764803283
0.541;0.00028796659587487853
0.542;0.00017997912242179908
0.543;0.00027896763975378855
0.544;0.00027896763975378855
0.545;0.0003239624203592383
0.546;0.00017098016630070912
0.547;0.00027896763975378855
0.548;0.00028796659587487853
0.549;0.0003329613764803283
0.55;0.00026096972751160863
0.551;0.0003059645081170584
0.552;0.00035095928872250817
0.553;0.0003329613764803283
0.554;0.00035095928872250817
0.555;0.0003329613764803283
0.556;0.00028796659587487853
0.557;0.00026096972751160863
0.558;0.0003149634642381484
0.559;0.0003059645081170584
0.56;0.0003149634642381484
0.561;0.00027896763975378855
0.562;0.00026096972751160863
0.563;0.0003149634642381484
0.564;0.0003149634642381484
0.565;0.00028796659587487853
0.566;0.0003329613764803283
0.567;0.00024297181526942874
0.568;0.00022497390302724885
0.569;0.00024297181526942874
0.57;0.00027896763975378855
0.571;0.00027896763975378855
0.572;0.0003149634642381484
0.573;0.0002519707713905187
0.574;0.0003239624203592383
0.575;0.0002699686836326986
0.576;0.00027896763975378855
0.577;0.00029696555199596847
0.578;0.00027896763975378855
0.579;0.00034196033260141823
0.58;0.00027896763975378855
0.581;0.0003059645081170584
0.582;0.00024297181526942874
0.583;0.00022497390302724885
0.584;0.00035995824484359815
0.585;0.00034196033260141823
0.586;0.00035095928872250817
0.587;0.00035095928872250817
0.588;0.0002159749469061589
0.589;0.0003149634642381484
0.59;0.0002339728591483388
0.591;0.0003059645081170584
0.592;0.0003059645081170584
0.593;0.00029696555199596847
0.594;0.00028796659587487853
0.595;0.0003149634642381484
0.596;0.0002699686836326986
0.597;0.0002339728591483388
0.598;0.0002519707713905187
0.599;0.0002339728591483388
0.6;0.00019797703466397897
0.601;0.00020697599078506893
0.602;0.000386955113206868
0.603;0.0002699686836326986
0.604;0.00039595406932795794
0.605;0.0003329613764803283
0.606;0.00028796659587487853
0.607;0.0003059645081170584
0.608;0.0003059645081170584
0.609;0.0002519707713905187
0.61;0.00035995824484359815
0.611;0.00024297181526942874
0.612;0.00026096972751160863
0.613;0.0002699686836326986
0.614;0.0003239624203592383
0.615;0.00026096972751160863
0.616;0.00028796659587487853
0.617;0.00029696555199596847
0.618;0.00029696555199596847
0.619;0.0002339728591483388
0.62;0.00035995824484359815
0.621;0.00037795615708577807
0.622;0.00022497390302724885
0.623;0.00028796659587487853
0.624;0.0003689572009646881
0.625;0.00024297181526942874
0.626;0.00034196033260141823
0.627;0.00034196033260141823
0.628;0.00026096972751160863
0.629;0.00019797703466397897
0.63;0.0003689572009646881
0.631;0.0002699686836326986
0.632;0.0002519707713905187
0.633;0.00028796659587487853
0.634;0.00026096972751160863
0.635;0.00028796659587487853
0.636;0.00027896763975378855
0.637;0.00029696555199596847
0.638;0.0003329613764803283
0.639;0.00029696555199596847
0.64;0.0002159749469061589
0.641;0.00027896763975378855
0.642;0.00035095928872250817
0.643;0.0003149634642381484
0.644;0.00028796659587487853
0.645;0.0003329613764803283
0.646;0.00035995824484359815
0.647;0.00034196033260141823
0.648;0.0003059645081170584
0.649;0.0003059645081170584
0.65;0.0003689572009646881
0.651;0.0003689572009646881
0.652;0.00026096972751160863
0.653;0.0002699686836326986
0.654;0.0002699686836326986
0.655;0.00034196033260141823
0.656;0.0003149634642381484
0.657;0.00037795615708577807
0.658;0.0002519707713905187
0.659;0.00022497390302724885
0.66;0.0003239624203592383
0.661;0.0003149634642381484
0.662;0.0003329613764803283
0.663;0.0002699686836326986
0.664;0.0003329613764803283
0.665;0.0002519707713905187
0.666;0.0003059645081170584
0.667;0.00026096972751160863
0.668;0.00026096972751160863
0.669;0.0002519707713905187
0.67;0.00037795615708577807
0.671;0.00037795615708577807
0.672;0.00027896763975378855
0.673;0.0003329613764803283
0.674;0.0002699686836326986
0.675;0.0003149634642381484
0.676;0.0003059645081170584
0.677;0.0003059645081170584
0.678;0.00034196033260141823
0.679;0.0003689572009646881
0.68;0.0003239624203592383
0.681;0.00028796659587487853
0.682;0.0004049530254490479
0.683;0.00035095928872250817
0.684;0.0003149634642381484
0.685;0.00028796659587487853
0.686;0.00028796659587487853
0.687;0.0002159749469061589
0.688;0.0003329613764803283
0.689;0.0002699686836326986
0.69;0.00024297181526942874
0.691;0.0003329613764803283
0.692;0.0003149634642381484
0.693;0.0003239624203592383
0.694;0.00034196033260141823
0.695;0.000386955113206868
0.696;0.00035995824484359815
0.697;0.00028796659587487853
0.698;0.00041395198157013785
0.699;0.00035995824484359815
0.7;0.0004319498938123178
0.701;0.00027896763975378855
0.702;0.0003149634642381484
0.703;0.0004499478060544977
0.704;0.00034196033260141823
0.705;0.0004319498938123178
0.706;0.0002159749469061589
0.707;0.00028796659587487853
0.708;0.0003149634642381484
0.709;0.0003059645081170584
0.71;0.0004949425866599475
0.711;0.00037795615708577807
0.712;0.0003329613764803283
0.713;0.0003059645081170584
0.714;0.000386955113206868
0.715;0.00039595406932795794
0.716;0.00039595406932795794
0.717;0.0003149634642381484
0.718;0.00034196033260141823
0.719;0.0003239624203592383
0.72;0.00041395198157013785
0.721;0.00026096972751160863
0.722;0.00039595406932795794
0.723;0.0004499478060544977
0.724;0.0003689572009646881
0.725;0.0003329613764803283
0.726;0.00039595406932795794
0.727;0.00041395198157013785
0.728;0.0003329613764803283
0.729;0.0004319498938123178
0.73;0.0004409488499334077
0.731;0.00039595406932795794
0.732;0.0003059645081170584
0.733;0.0003689572009646881
0.734;0.00035995824484359815
0.735;0.00041395198157013785
0.736;0.0003689572009646881
0.737;0.00041395198157013785
0.738;0.00039595406932795794
0.739;0.0004499478060544977
0.74;0.00035995824484359815
0.741;0.0004319498938123178
0.742;0.00039595406932795794
0.743;0.000386955113206868
0.744;0.00037795615708577807
0.745;0.0003329613764803283
0.746;0.0003689572009646881
0.747;0.00041395198157013785
0.748;0.0004949425866599475
0.749;0.0003059645081170584
0.75;0.00034196033260141823
0.751;0.000386955113206868
0.752;0.0004319498938123178
0.753;0.000386955113206868
0.754;0.000386955113206868
0.755;0.00035095928872250817
0.756;0.0004319498938123178
0.757;0.0004859436305388575
0.758;0.0004679457182966776
0.759;0.0004049530254490479
0.76;0.0005129404989021273
0.761;0.0004409488499334077
0.762;0.0004049530254490479
0.763;0.0004859436305388575
0.764;0.00029696555199596847
0.765;0.00039595406932795794
0.766;0.00035995824484359815
0.767;0.000386955113206868
0.768;0.0004679457182966776
0.769;0.00047694467441776754
0.77;0.00047694467441776754
0.771;0.0004589467621755876
0.772;0.0003059645081170584
0.773;0.0003239624203592383
0.774;0.0003149634642381484
0.775;0.0004499478060544977
0.776;0.00035995824484359815
0.777;0.00042295093769122784
0.778;0.00047694467441776754
0.779;0.0004499478060544977
0.78;0.00047694467441776754
0.781;0.00042295093769122784
0.782;0.0004949425866599475
0.783;0.000386955113206868
0.784;0.0005039415427810374
0.785;0.0005309384111443073
0.786;0.0004859436305388575
0.787;0.0005219394550232173
0.788;0.0004319498938123178
0.789;0.0004949425866599475
0.79;0.0004499478060544977
0.791;0.00035995824484359815
0.792;0.00035095928872250817
0.793;0.0003689572009646881
0.794;0.0005039415427810374
0.795;0.00042295093769122784
0.796;0.0004859436305388575
0.797;0.0004499478060544977
0.798;0.0004949425866599475
0.799;0.0004409488499334077
0.8;0.0004049530254490479
0.801;0.00047694467441776754
0.802;0.0005309384111443073
0.803;0.00037795615708577807
0.804;0.0005039415427810374
0.805;0.0004859436305388575
0.806;0.0004319498938123178
0.807;0.0004589467621755876
0.808;0.0004049530254490479
0.809;0.000566934235628667
0.81;0.0004859436305388575
0.811;0.0004949425866599475
0.812;0.0004589467621755876
0.813;0.0005039415427810374
0.814;0.000584932147870847
0.815;0.0004409488499334077
0.816;0.000566934235628667
0.817;0.0005219394550232173
0.818;0.0005039415427810374
0.819;0.0004049530254490479
0.82;0.0004859436305388575
0.821;0.000566934235628667
0.822;0.00047694467441776754
0.823;0.0005309384111443073
0.824;0.0004949425866599475
0.825;0.0005309384111443073
0.826;0.0006119290162341168
0.827;0.0004859436305388575
0.828;0.0005489363233864872
0.829;0.0005399373672653972
0.83;0.0006839206652028365
0.831;0.0006029300601130269
0.832;0.0004949425866599475
0.833;0.0007019185774450163
0.834;0.000584932147870847
0.835;0.0005759331917497571
0.836;0.00047694467441776754
0.837;0.0006479248407184766
0.838;0.0006749217090817465
0.839;0.0006929196213239264
0.84;0.0006299269284762968
0.841;0.0005759331917497571
0.842;0.0006389258845973867
0.843;0.0005579352795075771
0.844;0.0005309384111443073
0.845;0.0006299269284762968
0.846;0.0006029300601130269
0.847;0.0006029300601130269
0.848;0.0006119290162341168
0.849;0.000566934235628667
0.85;0.0005759331917497571
0.851;0.0006119290162341168
0.852;0.0005489363233864872
0.853;0.0005039415427810374
0.854;0.0006119290162341168
0.855;0.0005489363233864872
0.856;0.0005759331917497571
0.857;0.0007559123141715561
0.858;0.0005939311039919369
0.859;0.0008369029192613656
0.86;0.000773910226413736
0.861;0.0006209279723552068
0.862;0.0008189050070191858
0.863;0.0007199164896871963
0.864;0.0007109175335661064
0.865;0.0008998956121089954
0.866;0.0007199164896871963
0.867;0.0009088945682300853
0.868;0.0007109175335661064
0.869;0.0007559123141715561
0.87;0.0007379144019293762
0.871;0.0007379144019293762
0.872;0.0007649112702926461
0.873;0.0008818976998668154
0.874;0.000773910226413736
0.875;0.0007469133580504661
0.876;0.0008099060508980958
0.877;0.0008189050070191858
0.878;0.0006569237968395666
0.879;0.0007559123141715561
0.88;0.0009268924804722652
0.881;0.0008009070947770059
0.882;0.0008908966559879055
0.883;0.0007019185774450163
0.884;0.0008459018753824557
0.885;0.0008728987437457255
0.886;0.000773910226413736
0.887;0.0008998956121089954
0.888;0.000980886217198805
0.889;0.0009178935243511752
0.89;0.000962888304956625
0.891;0.0009178935243511752
0.892;0.000773910226413736
0.893;0.0010798747345307945
0.894;0.0009538893488355351
0.895;0.000971887261077715
0.896;0.0010888736906518844
0.897;0.000989885173319895
0.898;0.0010528778661675247
0.899;0.000980886217198805
0.9;0.000962888304956625
0.901;0.0011158705590151542
0.902;0.0011248695151362441
0.903;0.0011158705590151542
0.904;0.0009448903927144452
0.905;0.0010798747345307945
0.906;0.0009268924804722652
0.907;0.0010348799539253446
0.908;0.0010888736906518844
0.909;0.0011248695151362441
0.91;0.0011428674273784242
0.911;0.0012958496814369533
0.912;0.0011968611641049638
0.913;0.0012328569885893237
0.914;0.0012778517691947734
0.915;0.001133868471257334
0.916;0.0013228465498002233
0.917;0.0015028256722220221
0.918;0.0014218350671322127
0.919;0.0010978726467729743
0.92;0.0014578308916165725
0.921;0.0015748173211907418
0.922;0.0015658183650696519
0.923;0.0015118246283431123
0.924;0.0016468089701594615
0.925;0.0016468089701594615
0.926;0.0016648068824016414
0.927;0.0017637953997336308
0.928;0.001736798531370361
0.929;0.001736798531370361
0.93;0.0016108131456751018
0.931;0.0017188006191281812
0.932;0.0016288110579172816
0.933;0.002132752600698319
0.934;0.0016918037507649114
0.935;0.0020157661711241496
0.936;0.00193477556603434
0.937;0.0019707713905187
0.938;0.002069759907850689
0.939;0.0020337640833663294
0.94;0.0022047442496670386
0.941;0.0023037327669990283
0.942;0.002177747381303769
0.943;0.002330729635362298
0.944;0.0021957452935459486
0.945;0.002456715021057557
0.946;0.002357726503725568
0.947;0.002348727547604478
0.948;0.0026726899679637164
0.949;0.002906662827112055
0.95;0.0029516576077175047
0.951;0.002897663870990965
0.952;0.0031766315107447534
0.953;0.002906662827112055
0.954;0.0036175803606781614
0.955;0.003293617940318923
0.956;0.0033206148086821928
0.957;0.003752564702494511
0.958;0.0037165688780101507
0.959;0.0037345667902523305
0.96;0.0038245563514632303
0.961;0.004148518771822468
0.962;0.004157517727943558
0.963;0.004193513552427919
0.964;0.004823440480904215
0.965;0.004760447788056585
0.966;0.005165400813505633
0.967;0.0053813757604117924
0.968;0.005741334005255391
0.969;0.00578632878586084
0.97;0.005930312083798279
0.971;0.006290270328641877
0.972;0.006812209783665095
0.973;0.0071451711601454235
0.974;0.00782009286922717
0.975;0.008216046938555127
0.976;0.008728987437457255
0.977;0.00973687052301933
0.978;0.010060832943378568
0.979;0.010276807890284727
0.98;0.011230697239120261
0.981;0.012067600158381629
0.982;0.013813397645873079
0.983;0.014029372592779237
0.984;0.015019257766099133
0.985;0.017466973831035598
0.986;0.018429862135992226
0.987;0.020625607429538173
0.988;0.02325330261689644
0.989;0.025584032252258738
0.99;0.028706670026276953
0.991;0.03256722220222454
0.992;0.038182570821784674
0.993;0.04398689751988769
0.994;0.054029732551024084
0.995;0.06283971059357114
0.996;0.07709405708937764
0.997;0.06908498614160757
0.998;0.012067600158381629
0.999;0.00010798747345307944


==> points_counts.csv <==
0.5;8
0.501;31
0.502;35
0.503;21
0.504;27
0.505;33
0.506;36
0.507;30
0.508;23
0.509;33
0.51;33
0.511;37
0.512;28
0.513;32
0.514;33
0.515;20
0.516;25
0.517;36
0.518;32
0.519;23
0.52;28
0.521;25
0.522;33
0.523;29
0.524;25
0.525;35
0.526;37
0.527;30
0.528;24
0.529;39
0.53;25
0.531;33
0.532;26
0.533;30
0.534;35
0.535;26
0.536;27
0.537;31
0.538;32
0.539;24
0.54;37
0.541;32
0.542;20
0.543;31
0.544;31
0.545;36
0.546;19
0.547;31
0.548;32
0.549;37
0.55;29
0.551;34
0.552;39
0.553;37
0.554;39
0.555;37
0.556;32
0.557;29
0.558;35
0.559;34
0.56;35
0.561;31
0.562;29
0.563;35
0.564;35
0.565;32
0.566;37
0.567;27
0.568;25
0.569;27
0.57;31
0.571;31
0.572;35
0.573;28
0.574;36
0.575;30
0.576;31
0.577;33
0.578;31
0.579;38
0.58;31
0.581;34
0.582;27
0.583;25
0.584;40
0.585;38
0.586;39
0.587;39
0.588;24
0.589;35
0.59;26
0.591;34
0.592;34
0.593;33
0.594;32
0.595;35
0.596;30
0.597;26
0.598;28
0.599;26
0.6;22
0.601;23
0.602;43
0.603;30
0.604;44
0.605;37
0.606;32
0.607;34
0.608;34
0.609;28
0.61;40
0.611;27
0.612;29
0.613;30
0.614;36
0.615;29
0.616;32
0.617;33
0.618;33
0.619;26
0.62;40
0.621;42
0.622;25
0.623;32
0.624;41
0.625;27
0.626;38
0.627;38
0.628;29
0.629;22
0.63;41
0.631;30
0.632;28
0.633;32
0.634;29
0.635;32
0.636;31
0.637;33
0.638;37
0.639;33
0.64;24
0.641;31
0.642;39
0.643;35
0.644;32
0.645;37
0.646;40
0.647;38
0.648;34
0.649;34
0.65;41
0.651;41
0.652;29
0.653;30
0.654;30
0.655;38
0.656;35
0.657;42
0.658;28
0.659;25
0.66;36
0.661;35
0.662;37
0.663;30
0.664;37
0.665;28
0.666;34
0.667;29
0.668;29
0.669;28
0.67;42
0.671;42
0.672;31
0.673;37
0.674;30
0.675;35
0.676;34
0.677;34
0.678;38
0.679;41
0.68;36
0.681;32
0.682;45
0.683;39
0.684;35
0.685;32
0.686;32
0.687;24
0.688;37
0.689;30
0.69;27
0.691;37
0.692;35
0.693;36
0.694;38
0.695;43
0.696;40
0.697;32
0.698;46
0.699;40
0.7;48
0.701;31
0.702;35
0.703;50
0.704;38
0.705;48
0.706;24
0.707;32
0.708;35
0.709;34
0.71;55
0.711;42
0.712;37
0.713;34
0.714;43
0.715;44
0.716;44
0.717;35
0.718;38
0.719;36
0.72;46
0.721;29
0.722;44
0.723;50
0.724;41
0.725;37
0.726;44
0.727;46
0.728;37
0.729;48
0.73;49
0.731;44
0.732;34
0.733;41
0.734;40
0.735;46
0.736;41
0.737;46
0.738;44
0.739;50
0.74;40
0.741;48
0.742;44
0.743;43
0.744;42
0.745;37
0.746;41
0.747;46
0.748;55
0.749;34
0.75;38
0.751;43
0.752;48
0.753;43
0.754;43
0.755;39
0.756;48
0.757;54
0.758;52
0.759;45
0.76;57
0.761;49
0.762;45
0.763;54
0.764;33
0.765;44
0.766;40
0.767;43
0.768;52
0.769;53
0.77;53
0.771;51
0.772;34
0.773;36
0.774;35
0.775;50
0.776;40
0.777;47
0.778;53
0.779;50
0.78;53
0.781;47
0.782;55
0.783;43
0.784;56
0.785;59
0.786;54
0.787;58
0.788;48
0.789;55
0.79;50
0.791;40
0.792;39
0.793;41
0.794;56
0.795;47
0.796;54
0.797;50
0.798;55
0.799;49
0.8;45
0.801;53
0.802;59
0.803;42
0.804;56
0.805;54
0.806;48
0.807;51
0.808;45
0.809;63
0.81;54
0.811;55
0.812;51
0.813;56
0.814;65
0.815;49
0.816;63
0.817;58
0.818;56
0.819;45
0.82;54
0.821;63
0.822;53
0.823;59
0.824;55
0.825;59
0.826;68
0.827;54
0.828;61
0.829;60
0.83;76
0.831;67
0.832;55
0.833;78
0.834;65
0.835;64
0.836;53
0.837;72
0.838;75
0.839;77
0.84;70
0.841;64
0.842;71
0.843;62
0.844;59
0.845;70
0.846;67
0.847;67
0.848;68
0.849;63
0.85;64
0.851;68
0.852;61
0.853;56
0.854;68
0.855;61
0.856;64
0.857;84
0.858;66
0.859;93
0.86;86
0.861;69
0.862;91
0.863;80
0.864;79
0.865;100
0.866;80
0.867;101
0.868;79
0.869;84
0.87;82
0.871;82
0.872;85
0.873;98
0.874;86
0.875;83
0.876;90
0.877;91
0.878;73
0.879;84
0.88;103
0.881;89
0.882;99
0.883;78
0.884;94
0.885;97
0.886;86
0.887;100
0.888;109
0.889;102
0.89;107
0.891;102
0.892;86
0.893;120
0.894;106
0.895;108
0.896;121
0.897;110
0.898;117
0.899;109
0.9;107
0.901;124
0.902;125
0.903;124
0.904;105
0.905;120
0.906;103
0.907;115
0.908;121
0.909;125
0.91;127
0.911;144
0.912;133
0.913;137
0.914;142
0.915;126
0.916;147
0.917;167
0.918;158
0.919;122
0.92;162
0.921;175
0.922;174
0.923;168
0.924;183
0.925;183
0.926;185
0.927;196
0.928;193
0.929;193
0.93;179
0.931;191
0.932;181
0.933;237
0.934;188
0.935;224
0.936;215
0.937;219
0.938;230
0.939;226
0.94;245
0.941;256
0.942;242
0.943;259
0.944;244
0.945;273
0.946;262
0.947;261
0.948;297
0.949;323
0.95;328
0.951;322
0.952;353
0.953;323
0.954;402
0.955;366
0.956;369
0.957;417
0.958;413
0.959;415
0.96;425
0.961;461
0.962;462
0.963;466
0.964;536
0.965;529
0.966;574
0.967;598
0.968;638
0.969;643
0.97;659
0.971;699
0.972;757
0.973;794
0.974;869
0.975;913
0.976;970
0.977;1082
0.978;1118
0.979;1142
0.98;1248
0.981;1341
0.982;1535
0.983;1559
0.984;1669
0.985;1941
0.986;2048
0.987;2292
0.988;2584
0.989;2843
0.99;3190
0.991;3619
0.992;4243
0.993;4888
0.994;6004
0.995;6983
0.996;8567
0.997;7677
0.998;1341
0.999;12
1.0;0


==> points_counts_per.csv <==
50.00;8
50.10;31
50.20;35
50.30;21
50.40;27
50.50;33
50.60;36
50.70;30
50.80;23
50.90;33
51.00;33
51.10;37
51.20;28
51.30;32
51.40;33
51.50;20
51.60;25
51.70;36
51.80;32
51.90;23
52.00;28
52.10;25
52.20;33
52.30;29
52.40;25
52.50;35
52.60;37
52.70;30
52.80;24
52.90;39
53.00;25
53.10;33
53.20;26
53.30;30
53.40;35
53.50;26
53.60;27
53.70;31
53.80;32
53.90;24
54.00;37
54.10;32
54.20;20
54.30;31
54.40;31
54.50;36
54.60;19
54.70;31
54.80;32
54.90;37
55.00;29
55.10;34
55.20;39
55.30;37
55.40;39
55.50;37
55.60;32
55.70;29
55.80;35
55.90;34
56.00;35
56.10;31
56.20;29
56.30;35
56.40;35
56.50;32
56.60;37
56.70;27
56.80;25
56.90;27
57.00;31
57.10;31
57.20;35
57.30;28
57.40;36
57.50;30
57.60;31
57.70;33
57.80;31
57.90;38
58.00;31
58.10;34
58.20;27
58.30;25
58.40;40
58.50;38
58.60;39
58.70;39
58.80;24
58.90;35
59.00;26
59.10;34
59.20;34
59.30;33
59.40;32
59.50;35
59.60;30
59.70;26
59.80;28
59.90;26
60.00;22
60.10;23
60.20;43
60.30;30
60.40;44
60.50;37
60.60;32
60.70;34
60.80;34
60.90;28
61.00;40
61.10;27
61.20;29
61.30;30
61.40;36
61.50;29
61.60;32
61.70;33
61.80;33
61.90;26
62.00;40
62.10;42
62.20;25
62.30;32
62.40;41
62.50;27
62.60;38
62.70;38
62.80;29
62.90;22
63.00;41
63.10;30
63.20;28
63.30;32
63.40;29
63.50;32
63.60;31
63.70;33
63.80;37
63.90;33
64.00;24
64.10;31
64.20;39
64.30;35
64.40;32
64.50;37
64.60;40
64.70;38
64.80;34
64.90;34
65.00;41
65.10;41
65.20;29
65.30;30
65.40;30
65.50;38
65.60;35
65.70;42
65.80;28
65.90;25
66.00;36
66.10;35
66.20;37
66.30;30
66.40;37
66.50;28
66.60;34
66.70;29
66.80;29
66.90;28
67.00;42
67.10;42
67.20;31
67.30;37
67.40;30
67.50;35
67.60;34
67.70;34
67.80;38
67.90;41
68.00;36
68.10;32
68.20;45
68.30;39
68.40;35
68.50;32
68.60;32
68.70;24
68.80;37
68.90;30
69.00;27
69.10;37
69.20;35
69.30;36
69.40;38
69.50;43
69.60;40
69.70;32
69.80;46
69.90;40
70.00;48
70.10;31
70.20;35
70.30;50
70.40;38
70.50;48
70.60;24
70.70;32
70.80;35
70.90;34
71.00;55
71.10;42
71.20;37
71.30;34
71.40;43
71.50;44
71.60;44
71.70;35
71.80;38
71.90;36
72.00;46
72.10;29
72.20;44
72.30;50
72.40;41
72.50;37
72.60;44
72.70;46
72.80;37
72.90;48
73.00;49
73.10;44
73.20;34
73.30;41
73.40;40
73.50;46
73.60;41
73.70;46
73.80;44
73.90;50
74.00;40
74.10;48
74.20;44
74.30;43
74.40;42
74.50;37
74.60;41
74.70;46
74.80;55
74.90;34
75.00;38
75.10;43
75.20;48
75.30;43
75.40;43
75.50;39
75.60;48
75.70;54
75.80;52
75.90;45
76.00;57
76.10;49
76.20;45
76.30;54
76.40;33
76.50;44
76.60;40
76.70;43
76.80;52
76.90;53
77.00;53
77.10;51
77.20;34
77.30;36
77.40;35
77.50;50
77.60;40
77.70;47
77.80;53
77.90;50
78.00;53
78.10;47
78.20;55
78.30;43
78.40;56
78.50;59
78.60;54
78.70;58
78.80;48
78.90;55
79.00;50
79.10;40
79.20;39
79.30;41
79.40;56
79.50;47
79.60;54
79.70;50
79.80;55
79.90;49
80.00;45
80.10;53
80.20;59
80.30;42
80.40;56
80.50;54
80.60;48
80.70;51
80.80;45
80.90;63
81.00;54
81.10;55
81.20;51
81.30;56
81.40;65
81.50;49
81.60;63
81.70;58
81.80;56
81.90;45
82.00;54
82.10;63
82.20;53
82.30;59
82.40;55
82.50;59
82.60;68
82.70;54
82.80;61
82.90;60
83.00;76
83.10;67
83.20;55
83.30;78
83.40;65
83.50;64
83.60;53
83.70;72
83.80;75
83.90;77
84.00;70
84.10;64
84.20;71
84.30;62
84.40;59
84.50;70
84.60;67
84.70;67
84.80;68
84.90;63
85.00;64
85.10;68
85.20;61
85.30;56
85.40;68
85.50;61
85.60;64
85.70;84
85.80;66
85.90;93
86.00;86
86.10;69
86.20;91
86.30;80
86.40;79
86.50;100
86.60;80
86.70;101
86.80;79
86.90;84
87.00;82
87.10;82
87.20;85
87.30;98
87.40;86
87.50;83
87.60;90
87.70;91
87.80;73
87.90;84
88.00;103
88.10;89
88.20;99
88.30;78
88.40;94
88.50;97
88.60;86
88.70;100
88.80;109
88.90;102
89.00;107
89.10;102
89.20;86
89.30;120
89.40;106
89.50;108
89.60;121
89.70;110
89.80;117
89.90;109
90.00;107
90.10;124
90.20;125
90.30;124
90.40;105
90.50;120
90.60;103
90.70;115
90.80;121
90.90;125
91.00;127
91.10;144
91.20;133
91.30;137
91.40;142
91.50;126
91.60;147
91.70;167
91.80;158
91.90;122
92.00;162
92.10;175
92.20;174
92.30;168
92.40;183
92.50;183
92.60;185
92.70;196
92.80;193
92.90;193
93.00;179
93.10;191
93.20;181
93.30;237
93.40;188
93.50;224
93.60;215
93.70;219
93.80;230
93.90;226
94.00;245
94.10;256
94.20;242
94.30;259
94.40;244
94.50;273
94.60;262
94.70;261
94.80;297
94.90;323
95.00;328
95.10;322
95.20;353
95.30;323
95.40;402
95.50;366
95.60;369
95.70;417
95.80;413
95.90;415
96.00;425
96.10;461
96.20;462
96.30;466
96.40;536
96.50;529
96.60;574
96.70;598
96.80;638
96.90;643
97.00;659
97.10;699
97.20;757
97.30;794
97.40;869
97.50;913
97.60;970
97.70;1082
97.80;1118
97.90;1142
98.00;1248
98.10;1341
98.20;1535
98.30;1559
98.40;1669
98.50;1941
98.60;2048
98.70;2292
98.80;2584
98.90;2843
99.00;3190
99.10;3619
99.20;4243
99.30;4888
99.40;6004
99.50;6983
99.60;8567
99.70;7677
99.80;1341
99.90;12
100.00;0
